Neural Directional Filtering: Far-Field Directivity Control With a Small Microphone Array

Capturing audio signals with specific directivity patterns is essential in speech communication. This study presents a deep neural network (DNN)-based approach to directional filtering, alleviating the need for explicit signal models. More specifically, our proposed method uses a DNN to estimate a single-channel complex mask from the signals of a microphone array. This mask is then applied to a reference microphone to render a signal that exhibits a desired directivity pattern. We investigate the training dataset composition and its effect on the directivity realized by the DNN during inference. Using a relatively small DNN, the proposed method is found to approximate the desired directivity pattern closely. Additionally, it allows for the realization of higher-order directivity patterns using a small number of microphones, which is a difficult task for linear and parametric directional filtering.

==> figures/cardioid_discretized.csv <==
0.00,0.00
2.50,0.00
5.00,-0.02
7.50,-0.04
10.00,-0.07
12.50,-0.10
15.00,-0.15
17.50,-0.20
20.00,-0.27
22.50,-0.34
25.00,-0.42
27.50,-0.51
30.00,-0.60
32.50,-0.71
35.00,-0.82
37.50,-0.95
40.00,-1.08
42.50,-1.22
45.00,-1.38
47.50,-1.54
50.00,-1.71
52.50,-1.89
55.00,-2.08
57.50,-2.29
60.00,-2.50
62.50,-2.72
65.00,-2.96
67.50,-3.21
70.00,-3.47
72.50,-3.74
75.00,-4.02
77.50,-4.32
80.00,-4.63
82.50,-4.95
85.00,-5.29
87.50,-5.65
90.00,-6.02
92.50,-6.41
95.00,-6.81
97.50,-7.24
100.00,-7.68
102.50,-8.14
105.00,-8.62
107.50,-9.13
110.00,-9.66
112.50,-10.21
115.00,-10.79
117.50,-11.40
120.00,-12.04
122.50,-12.71
125.00,-13.42
127.50,-14.17
130.00,-14.96
132.50,-15.80
135.00,-16.69
137.50,-17.63
140.00,-18.64
142.50,-19.72
145.00,-20.87
147.50,-22.12
150.00,-23.48
152.50,-24.96
155.00,-26.59
157.50,-28.39
160.00,-30.41
162.50,-32.71
165.00,-35.37
167.50,-38.52
170.00,-42.39
172.50,-47.38
175.00,-54.41
177.50,-60.00
180.00,-60.00
182.50,-60.00
185.00,-54.41
187.50,-47.38
190.00,-42.39
192.50,-38.52
195.00,-35.37
197.50,-32.71
200.00,-30.41
202.50,-28.39
205.00,-26.59
207.50,-24.96
210.00,-23.48
212.50,-22.12
215.00,-20.87
217.50,-19.72
220.00,-18.64
222.50,-17.63
225.00,-16.69
227.50,-15.80
230.00,-14.96
232.50,-14.17
235.00,-13.42
237.50,-12.71
240.00,-12.04
242.50,-11.40
245.00,-10.79
247.50,-10.21
250.00,-9.66
252.50,-9.13
255.00,-8.62
257.50,-8.14
260.00,-7.68
262.50,-7.24
265.00,-6.81
267.50,-6.41
270.00,-6.02
272.50,-5.65
275.00,-5.29
277.50,-4.95
280.00,-4.63
282.50,-4.32
285.00,-4.02
287.50,-3.74
290.00,-3.47
292.50,-3.21
295.00,-2.96
297.50,-2.72
300.00,-2.50
302.50,-2.29
305.00,-2.08
307.50,-1.89
310.00,-1.71
312.50,-1.54
315.00,-1.38
317.50,-1.22
320.00,-1.08
322.50,-0.95
325.00,-0.82
327.50,-0.71
330.00,-0.60
332.50,-0.51
335.00,-0.42
337.50,-0.34
340.00,-0.27
342.50,-0.20
345.00,-0.15
347.50,-0.10
350.00,-0.07
352.50,-0.04
355.00,-0.02
357.50,0.00

==> figures/cardioid_discretized_capped.csv <==
0,0
2.5,-0.0041
5,-0.0165
7.5,-0.0372
10,-0.0662
12.5,-0.1036
15,-0.1493
17.5,-0.2034
20,-0.2659
22.5,-0.337
25,-0.4167
27.5,-0.5051
30,-0.6022
32.5,-0.7082
35,-0.8232
37.5,-0.9473
40,-1.0806
42.5,-1.2232
45,-1.3754
47.5,-1.5372
50,-1.709
52.5,-1.8908
55,-2.0828
57.5,-2.2854
60,-2.4988
62.5,-2.7231
65,-2.9588
67.5,-3.2061
70,-3.4654
72.5,-3.737
75,-4.0213
77.5,-4.3188
80,-4.6298
82.5,-4.955
85,-5.2948
87.5,-5.6498
90,-6.0206
92.5,-6.408
95,-6.8127
97.5,-7.2355
100,-7.6773
102.5,-8.1392
105,-8.6221
107.5,-9.1274
110,-9.6563
112.5,-10.2104
115,-10.7913
117.5,-11.4009
120,-12.0412
122.5,-12.7146
125,-13.4238
127.5,-14.1718
130,-14.9621
132.5,-15.7987
135,-16.6864
137.5,-17.6306
140,-18.6379
142.5,-19.716
145,-20
147.5,-20
150,-20
152.5,-20
155,-20
157.5,-20
160,-20
162.5,-20
165,-20
167.5,-20
170,-20
172.5,-20
175,-20
177.5,-20
180,-20
182.5,-20
185,-20
187.5,-20
190,-20
192.5,-20
195,-20
197.5,-20
200,-20
202.5,-20
205,-20
207.5,-20
210,-20
212.5,-20
215,-20
217.5,-19.716
220,-18.6379
222.5,-17.6306
225,-16.6864
227.5,-15.7987
230,-14.9621
232.5,-14.1718
235,-13.4238
237.5,-12.7146
240,-12.0412
242.5,-11.4009
245,-10.7913
247.5,-10.2104
250,-9.6563
252.5,-9.1274
255,-8.6221
257.5,-8.1392
260,-7.6773
262.5,-7.2355
265,-6.8127
267.5,-6.408
270,-6.0206
272.5,-5.6498
275,-5.2948
277.5,-4.955
280,-4.6298
282.5,-4.3188
285,-4.0213
287.5,-3.737
290,-3.4654
292.5,-3.2061
295,-2.9588
297.5,-2.7231
300,-2.4988
302.5,-2.2854
305,-2.0828
307.5,-1.8908
310,-1.709
312.5,-1.5372
315,-1.3754
317.5,-1.2232
320,-1.0806
322.5,-0.9473
325,-0.8232
327.5,-0.7082
330,-0.6022
332.5,-0.5051
335,-0.4167
337.5,-0.337
340,-0.2659
342.5,-0.2034
345,-0.1493
347.5,-0.1036
350,-0.0662
352.5,-0.0372
355,-0.0165
357.5,-0.0041

==> figures/cardioid_dnn_estimate.csv <==
0.000000000000000000e+00,-2.942467639131707280e-01
2.500000000000000000e+00,-2.696919499261454245e-01
7.500000000000000000e+00,-2.743370624186620144e-01
1.250000000000000000e+01,-3.385512720847550505e-01
1.750000000000000000e+01,-4.065369913529424117e-01
2.250000000000000000e+01,-5.397095941083840387e-01
2.750000000000000355e+01,-7.307627709967462470e-01
3.249999999999999289e+01,-8.763479507099802834e-01
3.750000000000000000e+01,-1.086772598574584414e+00
4.250000000000000000e+01,-1.429604449849129377e+00
4.750000000000000000e+01,-1.729218939647026110e+00
5.249999999999999289e+01,-2.019506267032357361e+00
5.749999999999999289e+01,-2.409533942589231703e+00
6.250000000000000000e+01,-2.872016790055027524e+00
6.750000000000000000e+01,-3.322070766837555311e+00
7.249999999999998579e+01,-3.819206046006051292e+00
7.750000000000000000e+01,-4.336362120170773160e+00
8.250000000000000000e+01,-5.002598166690145121e+00
8.749999999999998579e+01,-5.550451994739851180e+00
9.249999999999998579e+01,-6.195014886218423555e+00
9.750000000000000000e+01,-6.997937725314123725e+00
1.025000000000000000e+02,-7.656847525013589006e+00
1.075000000000000000e+02,-8.537525101369089597e+00
1.125000000000000000e+02,-9.378449597146637728e+00
1.175000000000000000e+02,-1.020618751850756212e+01
1.224999999999999858e+02,-1.095005924149894661e+01
1.274999999999999858e+02,-1.208345785748067414e+01
1.325000000000000000e+02,-1.281920199305556629e+01
1.375000000000000000e+02,-1.416831974586065712e+01
1.425000000000000000e+02,-1.471631009493480313e+01
1.475000000000000000e+02,-1.524072288938771536e+01
1.525000000000000000e+02,-1.675811253063737993e+01
1.575000000000000000e+02,-1.707924551884944009e+01
1.625000000000000000e+02,-1.585160603963615955e+01
1.674999999999999716e+02,-1.663381247616875669e+01
1.725000000000000000e+02,-1.611685851038885886e+01
1.775000000000000000e+02,-1.650544669399855735e+01
1.825000000000000000e+02,-1.676249537139287682e+01
1.874999999999999716e+02,-1.833158890427088039e+01
1.925000000000000000e+02,-1.784919573550638106e+01
1.975000000000000284e+02,-1.750049459810156449e+01
2.025000000000000000e+02,-1.630764413580061500e+01
2.074999999999999716e+02,-1.734708842136455687e+01
2.125000000000000000e+02,-1.550585732068681466e+01
2.175000000000000000e+02,-1.560246496910023595e+01
2.225000000000000000e+02,-1.309438825113141469e+01
2.275000000000000000e+02,-1.271928770919901019e+01
2.324999999999999716e+02,-1.222516662325429238e+01
2.375000000000000000e+02,-1.136334548310030002e+01
2.424999999999999716e+02,-1.056091640914963747e+01
2.474999999999999716e+02,-9.272603764823001526e+00
2.524999999999999716e+02,-8.543330443351976555e+00
2.575000000000000000e+02,-7.762355470783734113e+00
2.625000000000000000e+02,-6.817185692761293936e+00
2.675000000000000000e+02,-6.210027255954595482e+00
2.725000000000000000e+02,-5.544899214841390034e+00
2.775000000000000000e+02,-4.975759562679090919e+00
2.825000000000000000e+02,-4.341959612756516762e+00
2.875000000000000000e+02,-3.838023762908653325e+00
2.924999999999999432e+02,-3.282016034244603642e+00
2.975000000000000000e+02,-2.892069755068709558e+00
3.025000000000000000e+02,-2.418414591390062096e+00
3.075000000000000000e+02,-2.113643847717615820e+00
3.125000000000000000e+02,-1.723978872063691936e+00
3.175000000000000000e+02,-1.438152701695317059e+00
3.225000000000000000e+02,-1.141780353799298098e+00
3.275000000000000000e+02,-9.394986077284492865e-01
3.325000000000000000e+02,-7.050678751293543156e-01
3.374999999999999432e+02,-5.479129607184046735e-01
3.425000000000000000e+02,-4.006889557945486069e-01
3.475000000000000000e+02,-3.140175892380140388e-01
3.525000000000000000e+02,-2.421073211831535898e-01
3.575000000000000000e+02,-3.188711906453447487e-01
3.600000000000000000e+02,-2.942467639131707280e-01


==> figures/cardioid_dnn_estimate_minus_std.csv <==
0.0000,-1.1193
2.5000,-1.0304
7.5000,-0.8943
12.5000,-1.0171
17.5000,-0.9532
22.5000,-1.1475
27.5000,-1.3634
32.5000,-1.4421
37.5000,-1.5805
42.5000,-2.2029
47.5000,-2.4205
52.5000,-2.6126
57.5000,-2.9971
62.5000,-3.5406
67.5000,-3.9504
72.5000,-4.6936
77.5000,-4.9146
82.5000,-5.8214
87.5000,-6.3469
92.5000,-7.1988
97.5000,-8.1990
102.5000,-8.9874
107.5000,-10.0976
112.5000,-11.4209
117.5000,-12.8463
122.5000,-14.6271
127.5000,-16.1255
132.5000,-18.5373
137.5000,-20.0000
142.5000,-20.0000
147.5000,-20.0000
152.5000,-20.0000
157.5000,-20.0000
162.5000,-20.0000
167.5000,-20.0000
172.5000,-20.0000
177.5000,-20.0000
182.5000,-20.0000
187.5000,-20.0000
192.5000,-20.0000
197.5000,-20.0000
202.5000,-20.0000
207.5000,-20.0000
212.5000,-20.0000
217.5000,-20.0000
222.5000,-20.0000
227.5000,-18.7754
232.5000,-16.5719
237.5000,-14.7235
242.5000,-12.6933
247.5000,-11.2710
252.5000,-10.1762
257.5000,-9.0886
262.5000,-7.9894
267.5000,-7.2309
272.5000,-6.4213
277.5000,-5.8407
282.5000,-5.0966
287.5000,-4.5403
292.5000,-3.9082
297.5000,-3.4813
302.5000,-3.0180
307.5000,-2.9085
312.5000,-2.5255
317.5000,-2.1640
322.5000,-1.6691
327.5000,-1.5594
332.5000,-1.3190
337.5000,-1.1459
342.5000,-0.9648
347.5000,-0.8784
352.5000,-0.8088
357.5000,-1.2092
360.0000,-1.1193

==> figures/cardioid_dnn_estimate_no_center.csv <==
0.00,-0.30
2.50,-0.28
7.50,-0.29
12.50,-0.32
17.50,-0.38
22.50,-0.50
27.50,-0.68
32.50,-0.78
37.50,-0.95
42.50,-1.27
47.50,-1.59
52.50,-1.83
57.50,-2.25
62.50,-2.75
67.50,-3.23
72.50,-3.71
77.50,-4.27
82.50,-4.90
87.50,-5.46
92.50,-6.04
97.50,-6.83
102.50,-7.47
107.50,-8.31
112.50,-9.10
117.50,-9.91
122.50,-10.57
127.50,-11.63
132.50,-12.31
137.50,-13.65
142.50,-14.29
147.50,-14.77
152.50,-16.35
157.50,-16.70
162.50,-15.55
167.50,-16.28
172.50,-15.91
177.50,-16.17
182.50,-16.52
187.50,-17.95
192.50,-17.47
197.50,-17.10
202.50,-15.80
207.50,-16.78
212.50,-14.99
217.50,-14.97
222.50,-12.45
227.50,-12.12
232.50,-11.74
237.50,-10.98
242.50,-10.24
247.50,-8.99
252.50,-8.30
257.50,-7.60
262.50,-6.65
267.50,-6.12
272.50,-5.48
277.50,-4.90
282.50,-4.26
287.50,-3.73
292.50,-3.18
297.50,-2.77
302.50,-2.26
307.50,-1.94
312.50,-1.58
317.50,-1.27
322.50,-1.00
327.50,-0.84
332.50,-0.64
337.50,-0.50
342.50,-0.38
347.50,-0.30
352.50,-0.24
357.50,-0.31
360.00,-0.30

==> figures/cardioid_dnn_estimate_plus_std.csv <==
0.000000000000000000e+00,4.592315683342802490e-01
2.500000000000000000e+00,4.297357628996250622e-01
7.500000000000000000e+00,3.043170531921327582e-01
1.250000000000000000e+01,2.908495947066587206e-01
1.750000000000000000e+01,1.077413306232592877e-01
2.250000000000000000e+01,2.832769164340036283e-02
2.750000000000000355e+01,-1.411002325333858831e-01
3.249999999999999289e+01,-3.452336234652891855e-01
3.750000000000000000e+01,-6.196027569969920767e-01
4.250000000000000000e+01,-7.195335792605537240e-01
4.750000000000000000e+01,-1.088908031309761881e+00
5.249999999999999289e+01,-1.464315611835147912e+00
5.749999999999999289e+01,-1.859210681242864815e+00
6.250000000000000000e+01,-2.251273680563415258e+00
6.750000000000000000e+01,-2.736177044307930739e+00
7.249999999999998579e+01,-3.024838962513442642e+00
7.750000000000000000e+01,-3.794226194275405195e+00
8.250000000000000000e+01,-4.254369181489366269e+00
8.749999999999998579e+01,-4.820952162505175664e+00
9.249999999999998579e+01,-5.295309553942701086e+00
9.750000000000000000e+01,-5.942977339073742371e+00
1.025000000000000000e+02,-6.503322228146473094e+00
1.075000000000000000e+02,-7.215415936766177651e+00
1.125000000000000000e+02,-7.726007124560487327e+00
1.175000000000000000e+02,-8.184273957055520299e+00
1.224999999999999858e+02,-8.374685990838326433e+00
1.274999999999999858e+02,-9.335822974818245967e+00
1.325000000000000000e+02,-9.400612828665606102e+00
1.375000000000000000e+02,-1.025453264525393138e+01
1.425000000000000000e+02,-1.031516862437194959e+01
1.475000000000000000e+02,-1.027966111583033992e+01
1.525000000000000000e+02,-1.103995924914098836e+01
1.575000000000000000e+02,-1.120057178716438884e+01
1.625000000000000000e+02,-9.721733218000569110e+00
1.674999999999999716e+02,-1.050325199963558020e+01
1.725000000000000000e+02,-9.888934716765707122e+00
1.775000000000000000e+02,-9.771068495385556218e+00
1.825000000000000000e+02,-1.042236226784041087e+01
1.874999999999999716e+02,-1.201209289856653761e+01
1.925000000000000000e+02,-1.125371007654628386e+01
1.975000000000000284e+02,-1.125662960973056137e+01
2.025000000000000000e+02,-1.029142960845791421e+01
2.074999999999999716e+02,-1.193535075941839985e+01
2.125000000000000000e+02,-1.024001698367386304e+01
2.175000000000000000e+02,-1.130228193760380684e+01
2.225000000000000000e+02,-9.100607075666333756e+00
2.275000000000000000e+02,-9.185650488430399108e+00
2.324999999999999716e+02,-9.341589238532121087e+00
2.375000000000000000e+02,-8.946533978019063582e+00
2.424999999999999716e+02,-8.850198110871186685e+00
2.474999999999999716e+02,-7.649082876423038968e+00
2.524999999999999716e+02,-7.169358558811456561e+00
2.575000000000000000e+02,-6.612010738742926108e+00
2.625000000000000000e+02,-5.784530836087328431e+00
2.675000000000000000e+02,-5.296641278655997986e+00
2.725000000000000000e+02,-4.748878371716354074e+00
2.775000000000000000e+02,-4.189215200908687819e+00
2.825000000000000000e+02,-3.647695970064301907e+00
2.875000000000000000e+02,-3.188293275324929787e+00
2.924999999999999432e+02,-2.697969446911773872e+00
2.975000000000000000e+02,-2.340314807008648579e+00
3.025000000000000000e+02,-1.857599229238854122e+00
3.075000000000000000e+02,-1.385487496447718847e+00
3.125000000000000000e+02,-9.902292468350006871e-01
3.175000000000000000e+02,-7.682890201229590765e-01
3.225000000000000000e+02,-6.446266756239636964e-01
3.275000000000000000e+02,-3.609254165704340322e-01
3.325000000000000000e+02,-1.317133110153754783e-01
3.374999999999999432e+02,1.157448425375937756e-02
3.425000000000000000e+02,1.289754563385448471e-01
3.475000000000000000e+02,2.158765978633215010e-01
3.525000000000000000e+02,2.898638156992999204e-01
3.575000000000000000e+02,4.886275499144126511e-01
3.600000000000000000e+02,4.592315683342802490e-01


==> figures/cdma_discretized.csv <==
0.00,0.00
2.50,-0.02
5.00,-0.07
7.50,-0.16
10.00,-0.28
12.50,-0.44
15.00,-0.64
17.50,-0.87
20.00,-1.14
22.50,-1.45
25.00,-1.80
27.50,-2.19
30.00,-2.62
32.50,-3.09
35.00,-3.61
37.50,-4.17
40.00,-4.79
42.50,-5.45
45.00,-6.17
47.50,-6.95
50.00,-7.78
52.50,-8.69
55.00,-9.67
57.50,-10.72
60.00,-11.86
62.50,-13.11
65.00,-14.46
67.50,-15.94
70.00,-17.57
72.50,-19.38
75.00,-21.42
77.50,-23.75
80.00,-26.50
82.50,-29.86
85.00,-34.31
87.50,-41.33
90.00,-60.00
92.50,-43.58
95.00,-38.83
97.50,-36.69
100.00,-35.72
102.50,-35.47
105.00,-35.79
107.50,-36.63
110.00,-38.05
112.50,-40.20
115.00,-43.52
117.50,-49.46
120.00,-60.00
122.50,-49.65
125.00,-43.88
127.50,-40.70
130.00,-38.64
132.50,-37.24
135.00,-36.29
137.50,-35.68
140.00,-35.35
142.50,-35.26
145.00,-35.40
147.50,-35.75
150.00,-36.32
152.50,-37.10
155.00,-38.11
157.50,-39.37
160.00,-40.92
162.50,-42.81
165.00,-45.13
167.50,-47.99
170.00,-51.62
172.50,-56.43
175.00,-60.00
177.50,-60.00
180.00,-60.00
182.50,-60.00
185.00,-60.00
187.50,-56.43
190.00,-51.62
192.50,-47.99
195.00,-45.13
197.50,-42.81
200.00,-40.92
202.50,-39.37
205.00,-38.11
207.50,-37.10
210.00,-36.32
212.50,-35.75
215.00,-35.40
217.50,-35.26
220.00,-35.35
222.50,-35.68
225.00,-36.29
227.50,-37.24
230.00,-38.64
232.50,-40.70
235.00,-43.88
237.50,-49.65
240.00,-60.00
242.50,-49.46
245.00,-43.52
247.50,-40.20
250.00,-38.05
252.50,-36.63
255.00,-35.79
257.50,-35.47
260.00,-35.72
262.50,-36.69
265.00,-38.83
267.50,-43.58
270.00,-60.00
272.50,-41.33
275.00,-34.31
277.50,-29.86
280.00,-26.50
282.50,-23.75
285.00,-21.42
287.50,-19.38
290.00,-17.57
292.50,-15.94
295.00,-14.46
297.50,-13.11
300.00,-11.86
302.50,-10.72
305.00,-9.67
307.50,-8.69
310.00,-7.78
312.50,-6.95
315.00,-6.17
317.50,-5.45
320.00,-4.79
322.50,-4.17
325.00,-3.61
327.50,-3.09
330.00,-2.62
332.50,-2.19
335.00,-1.80
337.50,-1.45
340.00,-1.14
342.50,-0.87
345.00,-0.64
347.50,-0.44
350.00,-0.28
352.50,-0.16
355.00,-0.07
357.50,-0.02

==> figures/cdma_discretized_capped.csv <==
0,0
2.5,-0.02
5,-0.07
7.5,-0.16
10,-0.28
12.5,-0.44
15,-0.64
17.5,-0.87
20,-1.14
22.5,-1.45
25,-1.8
27.5,-2.19
30,-2.62
32.5,-3.09
35,-3.61
37.5,-4.17
40,-4.79
42.5,-5.45
45,-6.17
47.5,-6.95
50,-7.78
52.5,-8.69
55,-9.67
57.5,-10.72
60,-11.86
62.5,-13.11
65,-14.46
67.5,-15.94
70,-17.57
72.5,-19.38
75,-21.42
77.5,-23.75
80,-26.5
82.5,-29.86
85,-30
87.5,-30
90,-30
92.5,-30
95,-30
97.5,-30
100,-30
102.5,-30
105,-30
107.5,-30
110,-30
112.5,-30
115,-30
117.5,-30
120,-30
122.5,-30
125,-30
127.5,-30
130,-30
132.5,-30
135,-30
137.5,-30
140,-30
142.5,-30
145,-30
147.5,-30
150,-30
152.5,-30
155,-30
157.5,-30
160,-30
162.5,-30
165,-30
167.5,-30
170,-30
172.5,-30
175,-30
177.5,-30
180,-30
182.5,-30
185,-30
187.5,-30
190,-30
192.5,-30
195,-30
197.5,-30
200,-30
202.5,-30
205,-30
207.5,-30
210,-30
212.5,-30
215,-30
217.5,-30
220,-30
222.5,-30
225,-30
227.5,-30
230,-30
232.5,-30
235,-30
237.5,-30
240,-30
242.5,-30
245,-30
247.5,-30
250,-30
252.5,-30
255,-30
257.5,-30
260,-30
262.5,-30
265,-30
267.5,-30
270,-30
272.5,-30
275,-30
277.5,-29.86
280,-26.5
282.5,-23.75
285,-21.42
287.5,-19.38
290,-17.57
292.5,-15.94
295,-14.46
297.5,-13.11
300,-11.86
302.5,-10.72
305,-9.67
307.5,-8.69
310,-7.78
312.5,-6.95
315,-6.17
317.5,-5.45
320,-4.79
322.5,-4.17
325,-3.61
327.5,-3.09
330,-2.62
332.5,-2.19
335,-1.8
337.5,-1.45
340,-1.14
342.5,-0.87
345,-0.64
347.5,-0.44
350,-0.28
352.5,-0.16
355,-0.07
357.5,-0.02

==> figures/cdma_dnn_estimate.csv <==
0.000000000000000000e+00,-3.391880349180352860e-01
2.500000000000000000e+00,-3.028628790135424742e-01
7.500000000000000000e+00,-4.092847099390799492e-01
1.250000000000000000e+01,-6.826586300181093359e-01
1.750000000000000000e+01,-1.105818736819884851e+00
2.250000000000000000e+01,-1.682996910304599858e+00
2.750000000000000355e+01,-2.453208650328234430e+00
3.249999999999999289e+01,-3.266241047577253198e+00
3.750000000000000000e+01,-4.320476078078137050e+00
4.250000000000000000e+01,-5.576883589441098188e+00
4.750000000000000000e+01,-7.090510010918179340e+00
5.249999999999999289e+01,-8.488622498182726517e+00
5.749999999999999289e+01,-1.040014616926306878e+01
6.250000000000000000e+01,-1.236654535492233187e+01
6.750000000000000000e+01,-1.503040753164602883e+01
7.249999999999998579e+01,-1.620581146126330552e+01
7.750000000000000000e+01,-1.974623789219955938e+01
8.250000000000000000e+01,-2.217979069179111917e+01
8.749999999999998579e+01,-2.261356875111137299e+01
9.249999999999998579e+01,-2.182597062454579628e+01
9.750000000000000000e+01,-2.309633445096648785e+01
1.025000000000000000e+02,-2.129792260271107551e+01
1.075000000000000000e+02,-2.298885063348410540e+01
1.125000000000000000e+02,-2.327460538941853940e+01
1.175000000000000000e+02,-2.362923660531976111e+01
1.224999999999999858e+02,-2.134069471858175149e+01
1.274999999999999858e+02,-2.174550203206574750e+01
1.325000000000000000e+02,-2.175335843921683576e+01
1.375000000000000000e+02,-2.292888165023401825e+01
1.425000000000000000e+02,-2.145831951092352696e+01
1.475000000000000000e+02,-2.259823609146341639e+01
1.525000000000000000e+02,-2.278657046846614520e+01
1.575000000000000000e+02,-2.304646936133354984e+01
1.625000000000000000e+02,-2.099226570773585010e+01
1.674999999999999716e+02,-2.147026174026969514e+01
1.725000000000000000e+02,-2.118444539804918492e+01
1.775000000000000000e+02,-2.107801632869420416e+01
1.825000000000000000e+02,-2.241255136298457984e+01
1.874999999999999716e+02,-2.415738491506943575e+01
1.925000000000000000e+02,-2.292051212751767508e+01
1.975000000000000284e+02,-2.306611525149213549e+01
2.025000000000000000e+02,-2.131996179394837654e+01
2.074999999999999716e+02,-2.484883800554193911e+01
2.125000000000000000e+02,-2.161936748773524641e+01
2.175000000000000000e+02,-2.410592925809307374e+01
2.225000000000000000e+02,-2.032920348990395354e+01
2.275000000000000000e+02,-2.120950712345999634e+01
2.324999999999999716e+02,-2.402080422069822063e+01
2.375000000000000000e+02,-2.452908184162425442e+01
2.424999999999999716e+02,-2.463832510633567452e+01
2.474999999999999716e+02,-2.252492732307642243e+01
2.524999999999999716e+02,-2.236805969272386818e+01
2.575000000000000000e+02,-2.348989511326159274e+01
2.625000000000000000e+02,-2.041387027280059385e+01
2.675000000000000000e+02,-2.292506017732152657e+01
2.725000000000000000e+02,-2.322748690304404562e+01
2.775000000000000000e+02,-2.126610276394425370e+01
2.825000000000000000e+02,-1.881251275787902699e+01
2.875000000000000000e+02,-1.699664472249055791e+01
2.924999999999999432e+02,-1.466630566067373920e+01
2.975000000000000000e+02,-1.285413374320351210e+01
3.025000000000000000e+02,-1.042864411706337435e+01
3.075000000000000000e+02,-8.770885003933180712e+00
3.125000000000000000e+02,-7.161972937219469593e+00
3.175000000000000000e+02,-5.746137926861623058e+00
3.225000000000000000e+02,-4.518724723010462796e+00
3.275000000000000000e+02,-3.467279309394881270e+00
3.325000000000000000e+02,-2.522491998808416902e+00
3.374999999999999432e+02,-1.765877390174065198e+00
3.425000000000000000e+02,-1.159567249175072146e+00
3.475000000000000000e+02,-7.275242232974026280e-01
3.525000000000000000e+02,-3.952110925891852977e-01
3.575000000000000000e+02,-3.756657440399271408e-01
3.600000000000000000e+02,-3.391880349180352860e-01


==> figures/cdma_dnn_estimate_minus_std.csv <==
0.0000,-1.3011
2.5000,-1.1616
7.5000,-1.1443
12.5000,-1.5210
17.5000,-1.8379
22.5000,-2.4204
27.5000,-3.3208
32.5000,-3.9876
37.5000,-5.0300
42.5000,-6.6870
47.5000,-8.2249
52.5000,-10.0570
57.5000,-12.2040
62.5000,-15.4082
67.5000,-19.2879
72.5000,-26.3171
77.5000,-30.0000
82.5000,-30.0000
87.5000,-30.0000
92.5000,-30.0000
97.5000,-30.0000
102.5000,-30.0000
107.5000,-30.0000
112.5000,-30.0000
117.5000,-30.0000
122.5000,-30.0000
127.5000,-30.0000
132.5000,-30.0000
137.5000,-30.0000
142.5000,-30.0000
147.5000,-30.0000
152.5000,-30.0000
157.5000,-30.0000
162.5000,-30.0000
167.5000,-30.0000
172.5000,-30.0000
177.5000,-30.0000
182.5000,-30.0000
187.5000,-30.0000
192.5000,-30.0000
197.5000,-30.0000
202.5000,-30.0000
207.5000,-30.0000
212.5000,-30.0000
217.5000,-30.0000
222.5000,-30.0000
227.5000,-30.0000
232.5000,-30.0000
237.5000,-30.0000
242.5000,-30.0000
247.5000,-30.0000
252.5000,-30.0000
257.5000,-30.0000
262.5000,-30.0000
267.5000,-30.0000
272.5000,-30.0000
277.5000,-30.0000
282.5000,-30.0000
287.5000,-25.6701
292.5000,-19.5875
297.5000,-15.1963
302.5000,-12.7445
307.5000,-10.4170
312.5000,-8.4738
317.5000,-6.8099
322.5000,-5.3237
327.5000,-4.3991
332.5000,-3.3296
337.5000,-2.5728
342.5000,-1.8861
347.5000,-1.4683
352.5000,-1.0626
357.5000,-1.4430
360.0000,-1.3011

==> figures/cdma_dnn_estimate_plus_std.csv <==
0.000000000000000000e+00,5.267775870761086665e-01
2.500000000000000000e+00,4.785349441181766528e-01
7.500000000000000000e+00,2.683922171249082389e-01
1.250000000000000000e+01,8.184630994425343142e-02
1.750000000000000000e+01,-4.306764809520122750e-01
2.250000000000000000e+01,-1.003290665543496107e+00
2.750000000000000355e+01,-1.664475332614124170e+00
3.249999999999999289e+01,-2.600261424169026725e+00
3.750000000000000000e+01,-3.664539436267975514e+00
4.250000000000000000e+01,-4.592688109607085956e+00
4.750000000000000000e+01,-6.087328166111760197e+00
5.249999999999999289e+01,-7.160613592252714099e+00
5.749999999999999289e+01,-8.907239394820587464e+00
6.250000000000000000e+01,-1.011817546111100974e+01
6.750000000000000000e+01,-1.218593828036835980e+01
7.249999999999998579e+01,-1.165940167027050833e+01
7.750000000000000000e+01,-1.462092976729701377e+01
8.250000000000000000e+01,-1.508655664567878851e+01
8.749999999999998579e+01,-1.452570621865764622e+01
9.249999999999998579e+01,-1.354448014326800021e+01
9.750000000000000000e+01,-1.448312827580769380e+01
1.025000000000000000e+02,-1.376080833664865288e+01
1.075000000000000000e+02,-1.496620015846032992e+01
1.125000000000000000e+02,-1.534518822378619163e+01
1.175000000000000000e+02,-1.463134117905370601e+01
1.224999999999999858e+02,-1.280892814903924304e+01
1.274999999999999858e+02,-1.367309121924396820e+01
1.325000000000000000e+02,-1.400332267102021255e+01
1.375000000000000000e+02,-1.475159335903049218e+01
1.425000000000000000e+02,-1.359106065414580300e+01
1.475000000000000000e+02,-1.450996863645773161e+01
1.525000000000000000e+02,-1.409353446236841734e+01
1.575000000000000000e+02,-1.487857002322917133e+01
1.625000000000000000e+02,-1.303520377240768902e+01
1.674999999999999716e+02,-1.347137291511565849e+01
1.725000000000000000e+02,-1.312172528059230281e+01
1.775000000000000000e+02,-1.233410511726433079e+01
1.825000000000000000e+02,-1.365154315428099174e+01
1.874999999999999716e+02,-1.606056490790978586e+01
1.925000000000000000e+02,-1.461756847987148333e+01
1.975000000000000284e+02,-1.472973374486346998e+01
2.025000000000000000e+02,-1.321651640953583140e+01
2.074999999999999716e+02,-1.597066187427375183e+01
2.125000000000000000e+02,-1.330764988816688188e+01
2.175000000000000000e+02,-1.582506587125264375e+01
2.225000000000000000e+02,-1.301322923687030020e+01
2.275000000000000000e+02,-1.321101013126676982e+01
2.324999999999999716e+02,-1.490586677799521986e+01
2.375000000000000000e+02,-1.547629894894590130e+01
2.424999999999999716e+02,-1.631715320005904601e+01
2.474999999999999716e+02,-1.431585936994072661e+01
2.524999999999999716e+02,-1.427827697821425090e+01
2.575000000000000000e+02,-1.561976794573068261e+01
2.625000000000000000e+02,-1.306525767997564458e+01
2.675000000000000000e+02,-1.473873072166830411e+01
2.725000000000000000e+02,-1.490330920733020648e+01
2.775000000000000000e+02,-1.375325508847424416e+01
2.825000000000000000e+02,-1.285854832566903383e+01
2.875000000000000000e+02,-1.274440097448786169e+01
2.924999999999999432e+02,-1.154420257512707870e+01
2.975000000000000000e+02,-1.101125220043386932e+01
3.025000000000000000e+02,-8.602049568975946414e+00
3.075000000000000000e+02,-7.387573360204227058e+00
3.125000000000000000e+02,-6.022550809448871334e+00
3.175000000000000000e+02,-4.798583923683582775e+00
3.225000000000000000e+02,-3.782031452264402738e+00
3.275000000000000000e+02,-2.625842879233275529e+00
3.325000000000000000e+02,-1.784081333246141376e+00
3.374999999999999432e+02,-1.027605991891332060e+00
3.425000000000000000e+02,-4.891057920410364357e-01
3.475000000000000000e+02,-4.497433807413090540e-02
3.525000000000000000e+02,2.245006317713314492e-01
3.575000000000000000e+02,5.747537629779287949e-01
3.600000000000000000e+02,5.267775870761086665e-01

